3D characterisation of individual grains of coexisting high-pressure H2O ice phases by time-domain Brillouin scattering

Time-domain Brillouin scattering uses ultrashort laser pulses to generate coherent acoustic pulses of picoseconds duration in a solid sample and to follow their propagation in order to image material inhomogeneities with sub-optical depth resolution. The width of the acoustic pulse limits the spatial resolution of the technique along the direction of the pulse propagation to less than several tens of nanometres. Thus, the time-domain Brillouin scattering outperforms axial resolution of the classical frequency-domain Brillouin scattering microscopy, which uses continuous lasers and thermal phonons and which spatial resolution is controlled by light focusing. The technique benefits from the application of the coherent acoustic phonons, and its application has exciting perspectives for the nanoscale imaging in biomedical and material sciences. In this study, we report on the application of the time-domain Brillouin scattering to the 3D imaging of a polycrystal of water ice containing two high-pressure phases. The imaging, accomplished via a simultaneous detection of quasi-longitudinal and quasi-shear waves, provided the opportunity to identify the phase for individual grains and evaluate their crystallographic orientation. Monitoring the propagation of the acoustic waves in two neighbouring grains simultaneously provided an additional mean for the localisation of the grain boundaries.

==> 00README.txt <==
nohypertex

